High Dimensional Bayesian Optimisation and Bandits via Additive Models

Bayesian Optimisation (BO) is a technique used in optimising a $D$-dimensional function which is typically expensive to evaluate. While there have been many successes for BO in low dimensions, scaling it to high dimensions has been notoriously difficult. Existing literature on the topic are under very restrictive settings. In this paper, we identify two key challenges in this endeavour. We tackle these challenges by assuming an additive structure for the function. This setting is substantially more expressive and contains a richer class of functions than previous work. We prove that, for additive functions the regret has only linear dependence on $D$ even though the function depends on all $D$ dimensions. We also demonstrate several other statistical and computational benefits in our framework. Via synthetic examples, a scientific simulation and a face detection problem we demonstrate that our method outperforms naive BO on additive functions and on several examples where the function is not additive.

==> icml-rebuttal.txt <==
We thank all reviewers for the feedback. R1, R2, R3 refer to reviewers 1, 2 and
3 respectively.

R3: Brief Experiments & Dense material
Yes, it was a challenge to fit both a clear subset of the experiments and
all the technical material in the main body of the paper.  We will try to
fit in some appropriate additions from the material in the supplement and expand
on the explanations a bit more.

R1, R3: Comparison with Expected Improvement and Wang et al,
Yes, these comparisons will be nice. We shall include them in the final version.

R1, R3: Allocation of computational budget.
Yes, 90% is somewhat arbitrary. In reality though, this is hardly
a factor since for large T, the matrix inversion dominated the cost in obtaining
the posterior for both methods.
I.e. even if we had used equal budgets for acquisition optimisation, there
wouldn't have been a significant difference in computation.
While we could have used another criterion such as wall clock time,
this would also conflate the implementation efficiencies of GPs, matrix
inversion, diRect etc.

R2: Using Marginal Likelihood to choose (d,M).
We are working on this right now. There are some concerns in using the marginal
likelihood alone - explained in lines 638-640.

Minor details
R3: On f_d'. The figure shown in Fig 2 is for d' = 2. In our experiments we
change d' -- see Eq 10 in Appendix C.1

R1: Yes, the comparison for small D would be an interesting inclusion.

